Optimal Augmented-Channel Puncturing for Low-Complexity Soft-Output MIMO Detectors

We propose a computationally-efficient soft-output detector for multiple-input multiple-output channels based on augmented channel puncturing in order to reduce tree processing complexity. The proposed detector, dubbed augmented WL detector (AWLD), employs a punctured channel with a special structure derived by triangulizing the original channel in augmented form, followed by Gaussian elimination. We prove that these punctured channels are optimal in maximizing the lower-bound on the achievable information rate (AIR) based on a newly proposed mismatched detection model. We show that the AWLD decomposes into a minimum mean-square error (MMSE) prefilter and channel-gain compensation stages, followed by a regular unaugmented WL detector (WLD). It attains the same performance as the existing AIR partial marginalization (AIR-PM) detector, but with much simpler processing.

==> shortcuts.txt <==
% colors
\newcommand{\blue}[1]{{\color{blue}{#1}}}       % blue color
\newcommand{\red}[1]{{\color{red}{#1}}}         % red color
\newcommand{\magenta}[1]{{\color{magenta}{#1}}} % magenta color
\newcommand{\orange}[1]{{\color{orange}{#1}}}   % orange color
\definecolor{armygreen}{rgb}{0.0, 0.5, 0.0}
\newcommand{\green}[1]{{\color{armygreen}{#1}}}       % blue color

% comment in math-mode
\newcommand{\cmnt}[1]{\quad \magenta{\mathsf{//\,#1}}}


% modified superscripts and subscripts for matrices
\newcommand\supsc[2]{#1^{\!\raisebox{+.3ex}{\scalebox{.8}{$\scriptstyle #2$}}}}
\newcommand\subsc[2]{#1_{\raisebox{+.1ex}{\scalebox{.8}{$\scriptstyle  #2$}}}}
\newcommand\subpsc[3]{#1_{\raisebox{+.1ex}{\scalebox{.8}{$\scriptstyle  #2$}}}^{\!\raisebox{+.3ex}{\scalebox{.8}{$\scriptstyle #3$}}}}
\newcommand\allbox[1]{\leftidx{_{\llcorner}^{\ulcorner}\!}{{#1\!}}{_{\lrcorner}^{\urcorner}}}

% fonts: math boldface
\newcommand{\mbf}[1]{\mathbf{#1}}
\newcommand{\mbb}[1]{\mathbb{#1}}


% misc
\newcommand{\nth}[1]{{#1}{\text{th}}}
\newcommand{\overbar}[1]{\mkern 1.5mu\overline{\mkern-1.5mu#1\mkern-1.5mu}\mkern 1.5mu}
\newcommand{\overtilde}[1]{\mkern 1.5mu\widetilde{\mkern-1.5mu#1\mkern-1.5mu}\mkern 1.5mu}


% hermitian, conjugate, transpose, real, imaginary
\newcommand{\herm}{\dag}
\newcommand{\tran}{\mathsf{T}}
\newcommand{\conj}{*}
\renewcommand{\Re}[1]{\mathfrak{R}\!\left\{ #1 \right\}}
\renewcommand{\Im}[1]{\mathfrak{I}\!\left\{ #1 \right\}}

% math opertor
\DeclareMathOperator*{\argmax}{\mathrm{argmax}}

% Greek
\renewcommand{\a}[0]{\alpha}
\renewcommand{\b}[0]{\beta}
\renewcommand{\c}[0]{\gamma}
\renewcommand{\d}[0]{\delta}

\newcommand{\mup}[1]{\mu_{\mathrm{p}}\!\left(#1\right)}
\newcommand{\muap}[1]{\mu_{\mathrm{ap}}\!\left(#1\right)}

\newcommand{\mum}[1]{\mu_{\mathrm{m}}\!\left(#1\right)}

\newcommand{\mupar}[1]{\subpsc{\mu}{1}{}\!\left(#1\right)}
\newcommand{\muleaf}[1]{\subpsc{\mu}{2}{}\!\left(#1\right)}



% sets R, C, X
\newcommand{\R}[0]{\mathcal{R}}
\newcommand{\C}[0]{\mathcal{C}}
\newcommand{\X}[0]{\mathcal{X}}

% variable operators: inverse, absolute value, norm, slice
\newcommand{\inv}[2]{#1{\raisebox{1.15ex}{$\scriptscriptstyle-\!1$}}}
\newcommand{\abs}[1]{\left|{#1}\right|}
\newcommand{\norm}[1]{\left\|{#1}\right\|}
\newcommand{\normm}[1]{\|{#1}\|}
\newcommand{\slice}[1]{{\left\lfloor{#1}\right\rceil}}
\newcommand{\sgn}[1]{\mathrm{sgn}\!\left(#1\right)}
\newcommand{\flr}[1]{\left\lfloor #1\right \rfloor}
\newcommand{\ceil}[1]{\left\lceil #1\right \rceil}

% matrix operators: trace, diagonal elements
\newcommand{\Tr}[1]{\mathrm{Tr}\!\left( #1 \right)}
%\newcommand{\diag}[1]{\mathrm{diag}\!\left( #1 \right)}
\newcommand{\diag}[1]{\mbox{\small$\mathrm{diag}$}\!\left( #1 \right)}
\newcommand{\diagg}[1]{\mbox{\small$\mathrm{diag}$}( #1 )}

% acronyms
%\newcommand{\ML}{\mathrm{ML}}
\newcommand{\ML}{\mbox{\tiny$\mathrm{ML}$}}

\newcommand{\SQWLD}{\mathrm{SQWLD}}
\newcommand{\LS}{\mathrm{LS}}
\newcommand{\opt}{\mathrm{opt}}
\newcommand{\ILB}{I_{\mathrm{LB}}}
\newcommand{\ILBopt}{I_{\mathrm{LB}}^{\opt}}

\newcommand{\WLD}{\mbox{\tiny$\mathrm{WLD}$}}
\newcommand{\AWLD}{\mbox{\tiny$\mathrm{AWLD}$}}
\newcommand{\LB}{\mbox{\tiny$\mathrm{LB}$}}
\newcommand{\ILBWLD}{I_{\LB}^{\WLD}}
\newcommand{\ILBAWLD}{I_{\LB}^{\AWLD}}

\newcommand{\AWGN}{\mbox{\tiny$\mathrm{AWGN}$}}

% MIMO variables and constants
\newcommand{\Es}{E_{\mathrm{s}}}
\newcommand{\Nt}{N}
\newcommand{\Nr}{M}
\newcommand{\NbyN}{\Nt\!\times\!\Nt}
\newcommand{\NbyM}{\Nt\!\times\!\Nr}
\newcommand{\MbyN}{\Nr\!\times\!\Nt}
\newcommand{\MbyM}{\Nr\!\times\!\Nr}
\newcommand{\Nzero}{N_0}

%vectors
\newcommand{\ek}{\subsc{\mbf{e}}{k}}


% probability
\newcommand{\Prb}[1]{\mathrm{Pr}\left[ #1 \right]}
\newcommand{\expec}[1]{\mathsf{E}\!\left[ #1 \right]}
\newcommand{\Ex}[2]{\mathsf{E}_{#1}\!\left[ #2 \right]}
\newcommand{\Cov}[2]{\mathsf{COV}\left( #1, #2 \right)}

% matrix shorcuts
\newcommand{\Rp}{\mathring{\mbf{R}}}
\newcommand{\rp}{\mathring{r}}

% Matrix B
\newcommand{\Bt}{ \tilde{\mbf{B}} }
\newcommand{\Bth}{ \Bt^{\herm} }
\newcommand{\B}{\mbf{B}}
\newcommand{\Bh}{\B^{\herm}}

% vector b
\renewcommand{\b}{\mbf{b}}
\newcommand{\bh}{\b^{\dag}}
\newcommand{\bt}{\tilde{\b}}

% Matrix D
\newcommand{\D}{\mbf{D}}
\newcommand{\Dp}{\mbf{D}_{\mathrm{p}}^{}}
\newcommand{\Di}{\supsc{\mbf{D}}{\,-1}}
\newcommand{\Dap}{\mbf{D}_{\mathrm{ap}}^{}}
\newcommand{\Dtilde}{\tilde{\mbf{D}}}

\newcommand{\Dpar}{\subpsc{\mbf{D}}{1}{}}
\newcommand{\Dleaf}{\subpsc{\mbf{D}}{2}{}}

% Matrix E
\newcommand{\E}{\mbf{E}}
\newcommand{\Ep}{\mbf{E}_{\mathrm{p}}^{}}
\newcommand{\Eph}{\mbf{E}_{\mathrm{p}}^{\dag}}
\newcommand{\Ei}{\supsc{\mbf{E}}{\,-1}}
\newcommand{\Eh}{\mbf{E}^{\dag}}
\newcommand{\Ehi}{\mbf{E}^{-\dag}}

\newcommand{\Etilde}{\tilde{\mbf{E}}}

% matrix F
\newcommand{\F}{\mbf{F}}
\newcommand{\Fh}{\F^{\dag}}
\newcommand{\Fopt}{ \F^{\opt} }
\newcommand{\Fopth}{ \F^{\opt\dag} }

\newcommand{\Fr}{ \F_{\mathrm{r}} }
\newcommand{\Frh}{ \F_{\mathrm{r}}^{\dag} }
\newcommand{\Fropt}{ \F_{\mathrm{r}}^{\opt} }
\newcommand{\Fropth}{ \F_{\mathrm{r}}^{\opt\dag} }

\newcommand{\Fp}{\mbf{F}_{\mathrm{p}}}
\newcommand{\Fph}{\mbf{F}_{\mathrm{p}}^{\dag}}
\newcommand{\Fpi}{\mbf{F}_{\mathrm{p}}^{-1}}
\newcommand{\Fphi}{\mbf{F}_{\mathrm{p}}^{-\dag}}

\newcommand{\Fap}{\mbf{F}_{\mathrm{ap}}}
\newcommand{\Faph}{\mbf{F}_{\mathrm{ap}}^{\dag}}
\newcommand{\Fapi}{\mbf{F}_{\mathrm{ap}}^{-1}}
\newcommand{\Faphi}{\mbf{F}_{\mathrm{ap}}^{-\dag}}

% Matrix G
\newcommand{\G}{\mbf{G}}
\newcommand{\Gh}{\G^{\dag}}
\newcommand{\Gi}{\mbf{G}^{-1}}
\newcommand{\Ghi}{\mbf{G}^{-\dag}}
\newcommand{\Gopt}{ \G^{\opt} }
\newcommand{\Gopth}{ \G^{\opt\dag} }

\newcommand{\Gr}{ \mbf{G}_{\mathrm{r}} }
\newcommand{\Gir}{ \mbf{G}_{\mathrm{r}}^{-1} }
\newcommand{\Grh}{ \mbf{G}_{\mathrm{r}}^{\dag} }
\newcommand{\Gropt}{ \mbf{G}_{\mathrm{r}}^{\opt} }
\newcommand{\Gropth}{ \mbf{G}_{\mathrm{r}}^{\dag\opt} }

\newcommand{\Gp}{\mbf{G}_{\mathrm{p}}}
\newcommand{\Gph}{\mbf{G}_{\mathrm{p}}^{\dag}}
\newcommand{\Gpi}{\mbf{G}_{\mathrm{p}}^{-1}}
\newcommand{\Gphi}{\mbf{G}_{\mathrm{p}}^{-\dag}}

\newcommand{\Gap}{\mbf{G}_{\mathrm{ap}}}
\newcommand{\Gaph}{\mbf{G}_{\mathrm{ap}}^{\dag}}
\newcommand{\Gapi}{\mbf{G}_{\mathrm{ap}}^{-1}}
\newcommand{\Gaphi}{\mbf{G}_{\mathrm{ap}}^{-\dag}}

% Matrix I
\newcommand{\I}{\mbf{I}}

% Matrix J
\newcommand{\J}{\mbf{J}}
\newcommand{\Jh}{\J^{\dag}}
\newcommand{\Ji}{\mbf{J}^{-1}}
\newcommand{\Jhi}{\mbf{J}^{-\dag}}
\newcommand{\Jopt}{ \J^{\opt} }
\newcommand{\Jopth}{ \J^{\opt\dag} }
\newcommand{\Ja}{\mbf{J}_{\mathrm{a}}^{}}
\newcommand{\Jah}{\mbf{J}_{\mathrm{a}}^{\dag}}
\newcommand{\Jb}{\mbf{J}_{\mathrm{b}}^{}}
\newcommand{\Jbh}{\mbf{J}_{\mathrm{b}}^{\dag}}


% Matrix H
\renewcommand{\H}{\mbf{H}}
\newcommand{\Hh}{\H^{\dag}}
\newcommand{\Hr}{ \H_{\mathrm{r}} }
\newcommand{\Hrh}{ \H_{\mathrm{r}}^{\dag} }
\newcommand{\Hropt}{ \H_{\mathrm{r}}^{\opt} }
\newcommand{\Hropth}{ \H_{\mathrm{r}}^{\opt\dag} }

\newcommand{\Ha}{\H_{\mathrm{a}}^{}}
\newcommand{\Hah}{\H_{\mathrm{a}}^{\dag}}
\newcommand{\Hp}{\mbf{H}_{\mathrm{p}}}
\newcommand{\Hph}{\mbf{H}_{\mathrm{p}}^{\dag}}
\newcommand{\Hpi}{\mbf{H}_{\mathrm{p}}^{-1}}
\newcommand{\Hphi}{\mbf{H}_{\mathrm{p}}^{-\dag}}

% vectors h
\newcommand{\Hk}{\subpsc{\H}{k}{}}
\newcommand{\Hkbar}{\subpsc{\H}{\bar{k}}{}}
\newcommand{\Hkbarherm}{\subpsc{\H}{\bar{k}}{\,\dag}}
\newcommand{\hk}{\subpsc{\mbf{h}}{k}{}}

% Matrix L
\renewcommand{\L}{\mbf{L}}
\newcommand{\Lh}{\mbf{L}^{\dag}}
\newcommand{\Lopt}{\mbf{L}^{\opt}}
\newcommand{\Lopth}{\mbf{L}^{\opt\dag}}
\newcommand{\Ltilde}{\tilde{\mbf{L}}}

\newcommand{\La}[1]{\mbf{L}_{\mathrm{a}{#1}}^{}}       % augmented
\newcommand{\Lah}[1]{\mbf{L}_{\mathrm{a}{#1}}^{\dag}}
\newcommand{\Lai}[1]{\mbf{L}_{\mathrm{a}{#1}}^{-1}}
\newcommand{\Lahi}[1]{\mbf{L}_{\mathrm{a}{#1}}^{-\dag}}
\newcommand{\Lp}{\mbf{L}_{\mathrm{p}}^{}}       % punctured
\newcommand{\Lph}{\mbf{L}_{\mathrm{p}}^{\dag}}

\newcommand{\Lb}[1]{\mbf{L}_{\mathrm{b}{#1}}^{}}       % augmented
\newcommand{\Lbh}[1]{\mbf{L}_{\mathrm{b}{#1}}^{\dag}}
\newcommand{\Lc}[1]{\mbf{L}_{\mathrm{c}{#1}}^{}}       % augmented
\newcommand{\Lch}[1]{\mbf{L}_{\mathrm{c}{#1}}^{\dag}}
\newcommand{\Lci}[1]{\mbf{L}_{\mathrm{c}{#1}}^{-1}}       % augmented
\newcommand{\Lcih}[1]{\mbf{L}_{\mathrm{c}{#1}}^{-\dag}}

\newcommand{\Lap}{\mbf{L}_{\mathrm{ap}}^{}}       % augmented
\newcommand{\Laph}{\mbf{L}_{\mathrm{ap}}^{\dag}}
\newcommand{\Lapi}{\mbf{L}_{\mathrm{ap}}^{-1}}
\newcommand{\Laphi}{\mbf{L}_{\mathrm{ap}}^{-\dag}}

\newcommand{\Lu}{\mbf{L}_{u}^{}}
\newcommand{\Luh}{\mbf{L}_{u}^{\dag}}
\newcommand{\Lv}{\mbf{L}_{v}^{}}
\newcommand{\Lvh}{\mbf{L}_{v}^{\dag}}
\newcommand{\Lut}{\mbf{L}_{\tilde{u}}^{}}
\newcommand{\Luth}{\mbf{L}_{\tilde{u}}^{\dag}}
\newcommand{\Lvt}{\mbf{L}_{\tilde{v}}^{}}
\newcommand{\Lvth}{\mbf{L}_{\tilde{v}}^{\dag}}

\newcommand{\Lptilde}{\tilde{\mbf{L}}_{\mathrm{p}}^{}}

% Matrix Lambda
\newcommand{\Lam}[0]{\mbf{\Lambda}}
\newcommand{\Lamg}[0]{\mbf{\Lambda}^{\mathrm{g}}}

% vector n
\newcommand{\n}{\mbf{n}}
\newcommand{\nh}{\mbf{n}^{\dag}}

% Matrix P
\renewcommand{\P}{\mbf{P}}
\newcommand{\Ph}{\supsc{\mbf{P}}{\dag}}
\renewcommand{\Pi}{\supsc{\mbf{P}}{-1}}
\newcommand{\Pih}{\supsc{\mbf{P}}{-\dag}}
\newcommand{\Pa}{\mbf{P}_{\!\mathrm{a}}^{}}
\newcommand{\Pai}{\mbf{P}_{\!\mathrm{a}}^{-1}}
\newcommand{\Pah}{\mbf{P}_{\!\mathrm{a}}^{\dag}}

\newcommand{\Ptilde}{\tilde{\mbf{P}}}

% Matrix Q
\newcommand{\Q}{\mbf{Q}}
\newcommand{\Qh}{\mbf{Q}^{\dag}}
\newcommand{\Qa}[1]{\mbf{Q}_{\mathrm{a}#1}^{}}
\newcommand{\Qah}[1]{\mbf{Q}_{\mathrm{a}#1}^{\dag}}
\newcommand{\Qai}[1]{\mbf{Q}_{\mathrm{a}#1}^{-1}}
\newcommand{\Qahi}[1]{\mbf{Q}_{\mathrm{a}#1}^{-\dag}}
\newcommand{\Qb}[1]{\mbf{Q}_{\mathrm{b}#1}^{}}
\newcommand{\Qbh}[1]{\mbf{Q}_{\mathrm{b}#1}^{\dag}}
\newcommand{\Qu}{\mbf{Q}_{u}^{}}
\newcommand{\Qv}{\mbf{Q}_{v}^{}}
\newcommand{\Quh}{\mbf{Q}_{u}^{\dag}}
\newcommand{\Qvh}{\mbf{Q}_{v}^{\dag}}
\newcommand{\Qut}{\mbf{Q}_{\tilde{u}}^{}}
\newcommand{\Qvt}{\mbf{Q}_{\tilde{v}}^{}}
\newcommand{\Quth}{\mbf{Q}_{\tilde{u}}^{\dag}}
\newcommand{\Qvth}{\mbf{Q}_{\tilde{v}}^{\dag}}
\newcommand{\Qtilde}{\tilde{\mbf{Q}}}
\newcommand{\Qtildeh}{\supsc{\tilde{\mbf{Q}}}{\,\dag}}

% vectors
\newcommand{\qk}{\subpsc{\mbf{q}}{k}{}}
\newcommand{\qtildek}{\subpsc{\tilde{\mbf{q}}}{k}{}}

% Matrix R
\newcommand{\Ra}{\mbf{R}_{\mathrm{a}}^{}}
\newcommand{\Rtilde}{\tilde{\mbf{R}}}

\newcommand{\Ru}{\mbf{R}_{u}^{}}
\newcommand{\Ruh}{\mbf{R}_{u}^{\dag}}
\newcommand{\Rv}{\mbf{R}_{v}^{}}
\newcommand{\Rvh}{\mbf{R}_{v}^{\dag}}
\newcommand{\Rut}{\mbf{R}_{\tilde{u}}^{}}
\newcommand{\Ruth}{\mbf{R}_{\tilde{u}}^{\dag}}
\newcommand{\Rvt}{\mbf{R}_{\tilde{v}}^{}}
\newcommand{\Rvth}{\mbf{R}_{\tilde{v}}^{\dag}}


% Matrix S
\renewcommand{\S}{\mbf{S}}
\newcommand{\Sh}{\supsc{\mbf{S}}{\dag}}
\newcommand{\Si}{\supsc{\mbf{S}}{\,-1}}
\newcommand{\Sih}{\supsc{\mbf{S}}{-\dag}}

\newcommand{\Sa}{\mbf{S}_{\mathrm{a}}^{}}       % augmented
\newcommand{\Sah}{\mbf{S}_{\mathrm{a}}^{\dag}}
\newcommand{\Sai}{  \subpsc{\S}{\mathrm{a}}{\,-1} }
\newcommand{\Saih}{ \subpsc{\S}{\mathrm{a}}{\,-\dag} }

\newcommand{\Stilde}{\tilde{\mbf{S}}}
\newcommand{\Stildeh}{ \supsc{\tilde{\mbf{S}}}{\,\dag}  }
\newcommand{\Stildeinv}{\supsc{\tilde{\mbf{S}}}{\,-1}}
\newcommand{\Stildeinvh}{\supsc{\tilde{\mbf{S}}}{\,-\dag}}
\newcommand{\skk}{\subpsc{s}{kk}{}}


% Matrix U
\newcommand{\U}{\mbf{U}}
\newcommand{\Ut}{ \widetilde{\U} }
\newcommand{\Uh}{\mbf{U}^{\dag}}
\newcommand{\Uopt}{ \U^{\opt} }

% Vector u
\renewcommand{\u}{\mbf{u}}
\newcommand{\uh}{\u^{\dag}}
\newcommand{\ut}{\tilde{\u}}

% Matrix V
\newcommand{\V}{\mbf{V}}
\newcommand{\Vh}{\mbf{V}^{\dag}}

% Matrix W
\newcommand{\W}{\mbf{W}}
\newcommand{\Wh}{\mbf{W}^{\dag}}
%\newcommand{\Wmmse}{\mbf{W}_{\!\mathrm{mmse}}}            % MMSE
\newcommand{\Wmmse}{\widetilde{\mbf{W}}}            % MMSE
\newcommand{\Wmmsei}{\mbf{W}_{\mathrm{mmse}}^{-1}}      % MMSE
%\newcommand{\Wmmseh}{\mbf{W}_{\mathrm{mmse}}^{\dag}}    % MMSE
\newcommand{\Wmmseh}{{\widetilde{\mbf{W}}}^{\dag}}    % MMSE
\newcommand{\Wmmsehi}{\mbf{W}_{\mathrm{mmse}}^{-1\dag}} % MMSE
\newcommand{\Wp}{\mbf{W}_{\!\!\mathrm{p}}^{}}                  % Punctured
\newcommand{\Wph}{\mbf{W}_{\mathrm{p}}^{\dag}}
\newcommand{\Wpi}{\mbf{W}_{\!\mathrm{p}}^{-1}}                  % Punctured
\newcommand{\Wphi}{\mbf{W}_{\mathrm{p}}^{-\dag}}

\newcommand{\Wpp}[1]{\mbf{W}_{\!\mathrm{p}{#1}}^{}}     % Punctured
\newcommand{\Wpph}[1]{\mbf{W}_{\mathrm{p}{#1}}^{\dag}}


\newcommand{\Wap}{\mbf{W}_{\!\mathrm{ap}}}                  % Punctured
\newcommand{\Waph}{\mbf{W}_{\mathrm{ap}}^{\dag}}
\newcommand{\Wapi}{\mbf{W}_{\!\mathrm{ap}}^{-1}}                  % Punctured
\newcommand{\Waphi}{\mbf{W}_{\mathrm{ap}}^{-\dag}}

\newcommand{\Wptilde}{\subsc{\tilde{\W}}{\!\mathrm{p}}}
\newcommand{\Wptildeh}{\subpsc{\tilde{\W}}{\!\mathrm{p}}{\,\dag}}

% vector x
\newcommand{\x}{\mbf{x}}
\newcommand{\xh}{\mbf{x}^{\dag}}
\newcommand{\xa}{\subsc{\mbf{x}}{\mathrm{a}}}
\newcommand{\xb}{\subsc{\mbf{x}}{\mathrm{b}}}
\newcommand{\xbhat}{\subsc{\hat{\mbf{x}}}{\mathrm{b}}}
\newcommand{\xML}{\mbf{x}_{\ML}^{}}
\newcommand{\xWLD}{\mbf{x}_{\WLD}^{}}
\newcommand{\xAWLD}{\mbf{x}_{\AWLD}^{}}

\newcommand{\xpar}{\subpsc{\mbf{x}}{1}{}}
\newcommand{\xleaf}{\subpsc{\mbf{x}}{2}{}}
\newcommand{\xhatleaf}{\subpsc{\hat{\mbf{x}}}{2}{}}
\newcommand{\xparh}{\subpsc{\mbf{x}}{1}{\,\dag}}
\newcommand{\xleafh}{\subpsc{\mbf{x}}{2}{\,\dag}}

% vector y
\newcommand{\y}{\mbf{y}}
\newcommand{\yh}{\mbf{y}^{\dag}}
\newcommand{\yt}{\tilde{\mbf{y}}}
\newcommand{\ya}{{\y}_{\mathrm{a}}}
\newcommand{\yah}{{\y}_{\mathrm{a}}^{\dag}}

\newcommand{\ytilde}{\tilde{\mbf{y}}}
\newcommand{\yp}{\mbf{y}_{\mathrm{p}}}
\newcommand{\yptilde}{\tilde{\mbf{y}}_{\mathrm{p}}}

\newcommand{\ypar}{\subpsc{\mbf{y}}{1}{}}
\newcommand{\ytildepar}{\subpsc{\tilde{\mbf{y}}}{1}{}}
\newcommand{\yleaf}{\subpsc{\mbf{y}}{2}{}}
\newcommand{\ytildeleaf}{\subpsc{\tilde{\mbf{y}}}{2}{}}


% vector z
\newcommand{\z}{\mbf{z}}
\newcommand{\zh}{\mbf{z}^{\dag}}


